Towards Organic 6G Networks: Virtualization and Live Migration of Core Network Functions

In the context of Industry 4.0, more and more mobile use cases are appearing on industrial factory floors. These use cases place high demands on various quantitative requirements, such as latency, availability, and more. In addition, qualitative requirements such as flexibility are arising. Since virtualization technology is a key enabler for the flexibility that is required by novel use cases and on the way to organic networking as it is addressed by 6G, we investigate container virtualization technology in this paper. We focus on container technology since OS-level virtualization has multiple benefits compared to hardware virtualization, such as VMs. Thus, we discuss several aspects of container based virtualization, e.g. selection of suitable network drivers and orchestration tools, with respect to most important 5GC functions. In addition, the functions have different quantitative or qualitative requirements depending on whether they are stateless or stateful, and whether the specific function is located at either the control or user plane. Therefore, we also analyze the aforementioned live migration concepts for the 5GC functions and evaluate them based on well-defined metrics, such as migration time and process downtime.

==> latencies.tikz <==
% This file was created by matlab2tikz.
%
%The latest updates can be retrieved from
%  http://www.mathworks.com/matlabcentral/fileexchange/22022-matlab2tikz-matlab2tikz
%where you can also make suggestions and rate matlab2tikz.
%
\definecolor{mycolor1}{rgb}{0.75000,0.75000,0.00000}%
\definecolor{mycolor2}{rgb}{0.00000,0.75000,0.75000}%
\definecolor{mycolor3}{rgb}{0.75000,0.00000,0.75000}%
%
\begin{tikzpicture}

\begin{axis}[%
width=8in,
height=2in,
%at={(-0.2in,0.642in)},
scale only axis,
unbounded coords=jump,
xmin=65.34205,
xmax=464.26695,
xlabel style={font=\color{white!15!black}},
xlabel={$E2E~latency$ [µs]},
ymin=0.5,
ymax=6.5,
ytick={1,2,3,4,5,6},
%yticklabels={{},{},{},{},{},{}},
ylabel style={font=\color{white!15!black}},
ylabel={$Network~configuration$},
axis background/.style={fill=white},
%title style={font=\bfseries},
%title={TITLE},
xmajorgrids,
ymajorgrids,
legend style={at={(1.75 in, -0.7 in)}, anchor=center, legend columns=3 draw=black}
]
\addplot [color=black, dashed, forget plot]
  table[row sep=crcr]{%
384.9125	1\\
446.134	1\\
};
\addplot [color=black, dashed, forget plot]
  table[row sep=crcr]{%
341.0745	2\\
404.237	2\\
};
\addplot [color=black, dashed, forget plot]
  table[row sep=crcr]{%
338.1675	3\\
386.996	3\\
};
\addplot [color=black, dashed, forget plot]
  table[row sep=crcr]{%
340.60925	4\\
410.202	4\\
};
\addplot [color=black, dashed, forget plot]
  table[row sep=crcr]{%
307.078	5\\
366.859	5\\
};
\addplot [color=black, dashed, forget plot]
  table[row sep=crcr]{%
304.5485	6\\
372.454	6\\
};
\addplot [color=black, dashed, forget plot]
  table[row sep=crcr]{%
145.147	1\\
263.97225	1\\
};
\addplot [color=black, dashed, forget plot]
  table[row sep=crcr]{%
113.161	2\\
227.51225	2\\
};
\addplot [color=black, dashed, forget plot]
  table[row sep=crcr]{%
99.719	3\\
220.692	3\\
};
\addplot [color=black, dashed, forget plot]
  table[row sep=crcr]{%
114.173	4\\
230.0075	4\\
};
\addplot [color=black, dashed, forget plot]
  table[row sep=crcr]{%
92.238	5\\
201.30675	5\\
};
\addplot [color=black, dashed, forget plot]
  table[row sep=crcr]{%
83.475	6\\
207.9695	6\\
};
\addplot [color=black, forget plot]
  table[row sep=crcr]{%
446.134	0.875\\
446.134	1.125\\
};
\addplot [color=black, forget plot]
  table[row sep=crcr]{%
404.237	1.875\\
404.237	2.125\\
};
\addplot [color=black, forget plot]
  table[row sep=crcr]{%
386.996	2.875\\
386.996	3.125\\
};
\addplot [color=black, forget plot]
  table[row sep=crcr]{%
410.202	3.875\\
410.202	4.125\\
};
\addplot [color=black, forget plot]
  table[row sep=crcr]{%
366.859	4.875\\
366.859	5.125\\
};
\addplot [color=black, forget plot]
  table[row sep=crcr]{%
372.454	5.875\\
372.454	6.125\\
};
\addplot [color=black, forget plot]
  table[row sep=crcr]{%
145.147	0.875\\
145.147	1.125\\
};
\addplot [color=black, forget plot]
  table[row sep=crcr]{%
113.161	1.875\\
113.161	2.125\\
};
\addplot [color=black, forget plot]
  table[row sep=crcr]{%
99.719	2.875\\
99.719	3.125\\
};
\addplot [color=black, forget plot]
  table[row sep=crcr]{%
114.173	3.875\\
114.173	4.125\\
};
\addplot [color=black, forget plot]
  table[row sep=crcr]{%
92.238	4.875\\
92.238	5.125\\
};
\addplot [color=black, forget plot]
  table[row sep=crcr]{%
83.475	5.875\\
83.475	6.125\\
};
\addplot [color=black!25!red]
  table[row sep=crcr]{%
263.97225	0.75\\
384.9125	0.75\\
384.9125	1.25\\
263.97225	1.25\\
263.97225	0.75\\
};
\addlegendentry{Bridge L3}

\addplot [color=mycolor1]
  table[row sep=crcr]{%
227.51225	1.75\\
341.0745	1.75\\
341.0745	2.25\\
227.51225	2.25\\
227.51225	1.75\\
};
\addlegendentry{Macvlan L3}

\addplot [color=black!25!green]
  table[row sep=crcr]{%
220.692	2.75\\
338.1675	2.75\\
338.1675	3.25\\
220.692	3.25\\
220.692	2.75\\
};
\addlegendentry{Bare-metal L3}

\addplot [color=mycolor2]
  table[row sep=crcr]{%
230.0075	3.75\\
340.60925	3.75\\
340.60925	4.25\\
230.0075	4.25\\
230.0075	3.75\\
};
\addlegendentry{Bridge L2}

\addplot [color=black!25!blue]
  table[row sep=crcr]{%
201.30675	4.75\\
307.078	4.75\\
307.078	5.25\\
201.30675	5.25\\
201.30675	4.75\\
};
\addlegendentry{Macvlan L2}

\addplot [color=mycolor3]
  table[row sep=crcr]{%
207.9695	5.75\\
304.5485	5.75\\
304.5485	6.25\\
207.9695	6.25\\
207.9695	5.75\\
};
\addlegendentry{Bare-metal L2}

\addplot [color=red, forget plot]
  table[row sep=crcr]{%
360.929	0.75\\
360.929	1.25\\
};
\addplot [color=red, forget plot]
  table[row sep=crcr]{%
326.772	1.75\\
326.772	2.25\\
};
\addplot [color=red, forget plot]
  table[row sep=crcr]{%
235.121	2.75\\
235.121	3.25\\
};
\addplot [color=red, forget plot]
  table[row sep=crcr]{%
327.565	3.75\\
327.565	4.25\\
};
\addplot [color=red, forget plot]
  table[row sep=crcr]{%
293.964	4.75\\
293.964	5.25\\
};
\addplot [color=red, forget plot]
  table[row sep=crcr]{%
299.704	5.75\\
299.704	6.25\\
};
\addplot [color=black, draw=none, mark size=1.5pt, mark=x, mark options={solid, black!25!red}, forget plot]
  table[row sep=crcr]{%
nan	nan\\
};
\addplot [color=black, draw=none, mark size=1.5pt, mark=x, mark options={solid, mycolor1}, forget plot]
  table[row sep=crcr]{%
nan	nan\\
};
\addplot [color=black, draw=none, mark size=1.5pt, mark=x, mark options={solid, black!25!green}, forget plot]
  table[row sep=crcr]{%
nan	nan\\
};
\addplot [color=black, draw=none, mark size=1.5pt, mark=x, mark options={solid, mycolor2}, forget plot]
  table[row sep=crcr]{%
nan	nan\\
};
\addplot [color=black, draw=none, mark size=1.5pt, mark=x, mark options={solid, black!25!blue}, forget plot]
  table[row sep=crcr]{%
nan	nan\\
};
\addplot [color=black, draw=none, mark size=1.5pt, mark=x, mark options={solid, mycolor3}, forget plot]
  table[row sep=crcr]{%
nan	nan\\
};
\end{axis}
\end{tikzpicture}%
